A Mutation Framework for Evaluating Security Analysis tools in IoT Applications

With the growing and widespread use of Internet of Things (IoT) in our daily life, its security is becoming more crucial. To ensure information security, we require better security analysis tools for IoT applications. Hence, this paper presents an automated framework to evaluate taint-flow analysis tools in the domain of IoT applications. First, we propose a set of mutational operators tailored to evaluate three types of sensitivity analysis, flow, path and context sensitivity. Then we developed mutators to automatically generate mutants for those types. We demonstrated the framework on a subset of mutational operators to evaluate three taint-flow analyzers, SaINT, Taint-Things and FlowsMiner. Our framework and experiments ranked the taint analysis tools according to precision and recall as follows: Taint-Things (99% Recall, 100% Precision), FlowsMiner (100% Recall, 87.6% Precision), and SaINT (100% Recall, 56.8% Precision). To the best of our knowledge, our framework is the first framework to address the need for evaluating taint-flow analysis tools and specifically those developed for IoT SmartThings applications.

==> readme.txt <==
% readme.txt for stvrauth.cls
% Version 2.0 released 13 May 2010
%
% This software may only be used to prepare an article for publication in
% Software Testing, Verification and Reliability
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt   this file
%   stvrauth.cls  the LaTeX2e class file
%   stvrdoc.tex   authors' instructions
%   stvrdoc.pdf   authors' instructions in PDF format
%
% Typeset stvrdoc.tex for instructions and examples, or view the PDF.
%
% Simply place stvrauth.cls and stvrdoc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
% Please note that the file wileyj.bst is available from the same download
% page for those authors using BibTeX.
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

